Achieving Sample and Computational Efficient Reinforcement Learning by Action Space Reduction via Grouping

Reinforcement learning often needs to deal with the exponential growth of states and actions when exploring optimal control in high-dimensional spaces (often known as the curse of dimensionality). In this work, we address this issue by learning the inherent structure of action-wise similar MDP to appropriately balance the performance degradation versus sample/computational complexity. In particular, we partition the action spaces into multiple groups based on the similarity in transition distribution and reward function, and build a linear decomposition model to capture the difference between the intra-group transition kernel and the intra-group rewards. Both our theoretical analysis and experiments reveal a \emph{surprising and counter-intuitive result}: while a more refined grouping strategy can reduce the approximation error caused by treating actions in the same group as identical, it also leads to increased estimation error when the size of samples or the computation resources is limited. This finding highlights the grouping strategy as a new degree of freedom that can be optimized to minimize the overall performance loss. To address this issue, we formulate a general optimization problem for determining the optimal grouping strategy, which strikes a balance between performance loss and sample/computational complexity. We further propose a computationally efficient method for selecting a nearly-optimal grouping strategy, which maintains its computational complexity independent of the size of the action space.

==> figs/transition_diagram.tikz <==
% \begin{tikzpicture}[scale=0.5]
% 	\begin{pgfonlayer}{nodelayer}
% 		\node [style=new style 0] (0) at (-11, 4) {$s_0$};
% 		\node [style=new style 0] (1) at (4, 4) {$s_1$};
% 		\node [style=none] (2) at (-6.5, 7) {$a_1$,  $r=\beta_R$};
% 		\node [style=none] (3) at (-0.5, 1) {$a_0$,  $r=1-\beta_R$};
% 		\node [align=left] (7) at (-14.5, 4) {$a_0$,\\  $r=0$};
% 		\node [align=left] (8) at (7.5, 4) {$a_1$,\\  $r=1$};
% 		\node [style=none] (9) at (-3.5, 6.35) {};
% 		\node [style=none] (10) at (-3.5, 1.65) {};
% 		\node [style=none] (11) at (-0.5, 4) {$1-\beta_P$};
% 		\node [style=none] (13) at (-6.5, 1) {$\beta_P$};
% 		\node [style=none] (14) at (-6.5, 4.5) {$1-\beta_P$};
% 		\node [style=none] (15) at (-0.5, 7) {$\beta_P$};
% 	\end{pgfonlayer}
% 	\begin{pgfonlayer}{edgelayer}
% 		\draw [style=new edge style 0, in=-45, out=45, loop] (1) to ();
% 		\draw [style=new edge style 0, in=-135, out=135, loop] (0) to ();
%             \draw [style=new edge style 0, bend left] (0) to (1);
%             \draw [style=new edge style 0, bend left] (1) to (0);
% 		% \draw [bend left] (0) to (9.center);
% 		% \draw [style=new edge style 0, bend left] (9.center) to (1);
% 		% \draw [bend left, looseness=1.25] (1) to (10.center);
% 		% \draw [style=new edge style 0, bend left, looseness=1] (10.center) to (0);
% 		\draw [style=new edge style 0, bend left=45, looseness=1.25] (10.center) to (1);
% 		\draw [style=new edge style 0, bend left=45, looseness=1.25] (9.center) to (0);
% 	\end{pgfonlayer}
% \end{tikzpicture}

\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (0) at (-11, 4) {$s_0$};
		\node [style=new style 0] (1) at (4, 4) {$s_1$};
		\node [align=left] (2) at (-6.5, 8) {$a_1$,\\  $r=\beta_R$};
		\node [align=left] (3) at (0.5, 0) {$a_0$,\\  $r=1-\beta_R$};
		\node [align=left] (7) at (-18, 4) {$a_0$,\\  $r=0$};
		\node [align=left] (8) at (11, 4) {$a_1$,\\  $r=1$};
		\node [style=none] (9) at (-3.5, 6.5) {};
		\node [style=none] (10) at (-3.5, 1.5) {};
		\node [style=none] (11) at (0, 3.5) {$1-\beta_P$};
		\node [style=none] (13) at (-6.5, 1) {$\beta_P$};
		\node [style=none] (14) at (-7, 4.5) {$1-\beta_P$};
		\node [style=none] (15) at (-0.5, 7) {$\beta_P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 0, in=-45, out=45, loop] (1) to ();
		\draw [style=new edge style 0, in=-135, out=135, loop] (0) to ();
            \draw [style=new edge style 0, bend left] (0) to (1);
            \draw [style=new edge style 0, bend left] (1) to (0);
		% \draw [bend left] (0) to (9.center);
		% \draw [style=new edge style 0, bend left] (9.center) to (1);
		% \draw [bend left, looseness=1.25] (1) to (10.center);
		% \draw [style=new edge style 0, bend left, looseness=1] (10.center) to (0);
		\draw [style=new edge style 0, bend left=45, looseness=1.25] (10.center) to (1);
		\draw [style=new edge style 0, bend left=45, looseness=1.25] (9.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}
